Kondo $s$-$d$ exchange in the CuO$_2$ plane as the long sought interaction determining $T_c$ in cuprates

The well-known Pavarini et al. [Phys. Rev. Lett. 87, 047003 (2001)] correlation between the critical temperature $T_{c,\,\mathrm{max}}$ and the shape of the Fermi contour of the optimally hole-doped cuprates is explained within the framework of the BCS theory with Kondo exchange interaction incorporated as a pairing mechanism. The strong influence of the relative position of the Cu4$s$ level with respect to the Cu3$d_{x^2-y^2}$ level on the critical temperature $T_c$ reveals the importance of the $s$-$d$ hybridization of the conduction band. This hybridization is proportional to the $s$-$d$ exchange scattering amplitude between the conduction electrons -- the mechanism of $d$-wave pairing in the CuO$_2$ plane. In other words the Kondo interaction considered as a pairing mechanism in the CuO$_2$ plane gives a natural explanation of the correlation between the critical temperature and the shape of the Fermi contour. This result suggests that the long-sought pairing mechanism in high-$T_c$ superconducting cuprates has possibly been found and that the Kondo exchange interaction as a property of strongly correlated quantum matter deserves further attention in the physics of layered cuprates. To test the developed theoretical scheme, we explored in detail the recent results of the scanned Josephson modulation microscopy experiment of the modulation of the order parameter due to apex distance super-modulation. Our analysis shows a satisfactory agreement between our theory and the named experiment.

==> sd_source/Tc.txt <==
   2.1897810218978102        1.2886764021317005       0.58320220547773838       0.41471021025853144       0.20984107968500798        184.97031825637126       0.65294267536122075        1.0295935682175745        4.0565993764263188     
   2.3722627737226278        1.3055071957121651       0.57406118658415117       0.40142127805655287       0.20423628438435637        157.48248527434322       0.64447058420392089        1.0413489144143859        4.0738163207336244     
   2.5547445255474450        1.3214703507372136       0.56497136513276258       0.38873679529059796       0.19868771022647952        133.20223334678266       0.63601468602749789        1.0525199176790745        4.0893306094022277     
   2.7372262773722627        1.3366186482264300       0.55596407143744431       0.37663625638254516       0.19321795409752848        111.98892607011031       0.62759275534723702        1.0631408498258432        4.1032584154078817     
   2.9197080291970803        1.3510059886026617       0.54706644725999221       0.36509721207358115       0.18784435935854996        93.630747813048870       0.61922313282523289        1.0732470145732802        4.1157140817520386     
   3.1021897810218979        1.3646807450883804       0.53830046895400074       0.35409587905221274       0.18258140315075413        77.842786864303818       0.61091981974201237        1.0828700819044477        4.1268079903623542     
   3.2846715328467151        1.3776898312912844       0.52968427336701374       0.34360785077965172       0.17743992465326247        64.369314644821912       0.60269598302807981        1.0920409279421841        4.1366460721751590     
   3.4671532846715327        1.3900722472708145       0.52123147093993016       0.33360855207744178       0.17242955239035826        52.971687233510060       0.59455859887188800        1.1007850666163326        4.1453283074058058     
   3.6496350364963499        1.4018699445307796       0.51295351988280591       0.32407366089859269       0.16755576081874679        43.401536807691123       0.58651787376682707        1.1091302946695543        4.1529496806814130     
   3.8321167883211675        1.4131230809149375       0.50485915684811666       0.31497930819038028       0.16282169154316647        35.405138176026412       0.57858354921023858        1.1171033434228830        4.1595994314324916     
   4.0145985401459852        1.4238580119461155       0.49695305108168392       0.30630240910428164       0.15823233758823885        28.757877124089330       0.57075369552770483        1.1247213371739457        4.1653591902311495     
   4.1970802919708028        1.4341103577434455       0.48923964029228773       0.29802064793043476       0.15378757680286620        23.271514988580257       0.56303583879722752        1.1320081217410547        4.1703063308349222     
   4.3795620437956195        1.4439097904329932       0.48172105569414730       0.29011265348322224       0.14948726230153456        18.772366015424737       0.55543317184737295        1.1389834757716681        4.1745119755352507     
   4.5620437956204380        1.4532798976308055       0.47439750987308121       0.28255811107968282       0.14533155676049594        15.095876417978623       0.54794397778954085        1.1456629782986445        4.1780410034842541     
   4.7445255474452548        1.4622526675243732       0.46726926250681589       0.27533753151962947       0.14131650006917129        12.097945612151275       0.54057618905391480        1.1520683224742703        4.1809549158017720     
   4.9270072992700724        1.4708459420369275       0.46033411636377447       0.26843266487176148       0.13744147529992490        9.6725059628387307       0.53332458297116614        1.1582112253810621        4.1833079960790771     
   5.1094890510948900        1.4790816831353564       0.45358977994154553       0.26182616327232328       0.13370350486944341        7.7200350107284530       0.52618912831476194        1.1641064399157646        4.1851508931552042     


==> sd_source/pavarini01_fig5.txt <==
0.270 38.0
0.260 47.2
0.285 54.6
0.300 50.7
0.370 65.1
0.326 82.0
0.330 86.6
0.350 89.8
0.400 98.0
0.405 121.0
0.385 125.0
0.397 133.0

==> sd_source/sjtm-Ksi2.txt <==
0.2580E-09 0.357557E-02
0.2552E-09 0.350408E-02
0.2524E-09 0.343113E-02
0.2496E-09 0.335488E-02
0.2468E-09 0.327714E-02
0.2440E-09 0.319611E-02
0.2412E-09 0.311355E-02
0.2384E-09 0.302796E-02
0.2356E-09 0.293974E-02
0.2328E-09 0.285006E-02
0.2300E-09 0.275707E-02

